Exploitation Strategies in Conditional Markov Chain Search: A case study on the three-index assignment problem

The Conditional Markov Chain Search (CMCS) is a framework for automated design of metaheuristics for discrete combinatorial optimisation problems. Given a set of algorithmic components such as hill climbers and mutations, CMCS decides in which order to apply those components. The decisions are dictated by the CMCS configuration that can be learnt offline. CMCS does not have an acceptance criterion; any moves are accepted by the framework. As a result, it is particularly good in exploration but is not as good at exploitation. In this study, we explore several extensions of the framework to improve its exploitation abilities. To perform a computational study, we applied the framework to the three-index assignment problem. The results of our experiments showed that a two-stage CMCS is indeed superior to a single-stage CMCS.

==> cmcs-2-new.txt <==
Time	A-2	B-2	C-2	Memetic
0.3	11.01569853	10.77209016	10.84156559	6.563333333
1	9.263436027	9.142013343	8.694539411	5.216666667
3	8.079418989	8.175138888	7.167887859	3.573333333
10	6.718387507	6.902961461	6.426840175	2.783333333
30	6.133574524	5.717432375	5.522381564	2.026666667
100	5.394165506	5.222779466	4.814082739	1.476666667
300	4.791370211	4.778240968	4.112194167	1.2


==> cmcs-3-new.txt <==
Time	A-3	B-3	C-3	Memetic
0.3	9.906448782	9.950587736	9.534682982	6.563333333
1	7.6201726	8.080442383	7.445819366	5.216666667
3	6.603776665	6.342545038	6.274582945	3.573333333
10	5.554230197	5.833675416	5.334646817	2.783333333
30	4.819849212	4.961267824	4.624080471	2.026666667
100	4.214695857	4.156882546	4.05708604	1.476666667
300	3.797035278	3.983736132	3.505301062	1.2

